CLAIR: A Contract-based Framework for Developing Resilient CPS Architectures

Industrial cyber-infrastructure is normally a multilayered architecture. The purpose of the layered architecture is to hide complexity and allow independent evolution of the layers. In this paper, we argue that this traditional strict layering results in poor transparency across layers affecting the ability to significantly improve resiliency. We propose a contract-based methodology where components across and within the layers of the cyber-infrastructure are associated with contracts and a light-weight resilience manager. This allows the system to detect faults (contract violation monitored using observers) and react (change contracts dynamically) effectively. It results in (1) improving transparency across layers; helps resiliency, (2) decoupling fault-handling code from application code; helps code maintenance, (3) systematically generate error-free fault handling code; reduces development time. Using an industrial case study, we demonstrate the proposed methodology.

==> figures/stochastic.dat <==
n	x
1	538
2	753
3	753
4	555
5	538
6	537
7	579
8	547
9	754
10	590
11	540
12	544
13	575
14	753
15	745
16	590
17	754
18	544
19	751
20	752
21	573
22	574
23	568
24	549
25	553
26	582
27	753
28	543
29	589
30	751
31	581
32	577
33	582
34	573
35	582
36	589
37	590
38	527
39	570
40	598
41	541
42	544
43	553
44	753
45	753
46	581
47	532
48	752
49	752
50	582
51	575
52	750
53	752
54	752
55	589
56	548
57	579
58	750
59	576
60	751
61	557
62	754
63	580
64	753
65	526
66	755
67	562
68	751
69	538
70	751
71	590
72	758
73	752
74	546
75	582
76	755
77	527
78	542
79	555
80	535
81	589
82	755
83	557
84	752
85	581
86	750
87	541
88	549
89	586
90	754
91	753
92	552
93	753
94	750
95	553
96	547
97	568
98	531
99	569
100	588

